Agent Q: Advanced Reasoning and Learning for Autonomous AI Agents

Large Language Models (LLMs) have shown remarkable capabilities in natural language tasks requiring complex reasoning, yet their application in agentic, multi-step reasoning within interactive environments remains a difficult challenge. Traditional supervised pre-training on static datasets falls short in enabling autonomous agent capabilities needed to perform complex decision-making in dynamic settings like web navigation. Previous attempts to bridge this ga-through supervised fine-tuning on curated expert demonstrations-often suffer from compounding errors and limited exploration data, resulting in sub-optimal policy outcomes. To overcome these challenges, we propose a framework that combines guided Monte Carlo Tree Search (MCTS) search with a self-critique mechanism and iterative fine-tuning on agent interactions using an off-policy variant of the Direct Preference Optimization (DPO) algorithm. Our method allows LLM agents to learn effectively from both successful and unsuccessful trajectories, thereby improving their generalization in complex, multi-step reasoning tasks. We validate our approach in the WebShop environment-a simulated e-commerce platform where it consistently outperforms behavior cloning and reinforced fine-tuning baseline, and beats average human performance when equipped with the capability to do online search. In real-world booking scenarios, our methodology boosts Llama-3 70B model's zero-shot performance from 18.6% to 81.7% success rate (a 340% relative increase) after a single day of data collection and further to 95.4% with online search. We believe this represents a substantial leap forward in the capabilities of autonomous agents, paving the way for more sophisticated and reliable decision-making in real-world settings.

==> misc/prompt.txt <==
You are an intelligent agent. You should follow your [Role], [Action_Doc] to take actions. Your generation should follow the example format. Finish the task as best as you can.
[Role]
You can interact with the webshop.
[End of Role]
[Constraint]
You generation should be simple and clear.
[End of Constraint]
[Action_Doc]
[{'name': 'search', 'description': 'search for a product in the webshop', 'parameters': {'product': 'the name of the product to search for'}}, {'name': 'Finish', 'description': 'Complete the task with a response.', 'parameters': {'response': 'this is the finish action response. Respond towards the task instruction.'}}, {'name': 'Think', 'description': 'Conduct thinking and reasoning process for solving task.', 'parameters': {'response': 'this is your thinking response. Be specific and critical.'}}, {'name': 'click', 'description': 'click a button in the web page', 'parameters': {'button': 'the name of the button to click'}}]
[End of Action_Doc] 
[Example]
Task:i would like a 3 ounce bottle of bright citrus deodorant for sensitive skin, and price lower than 50.00 dollars
Action:Think[{"response": "I should first use Search to search bright citrus deodorant for sensitive skin."}]
Observation: OK
Action:search[{"product": "bright citrus deodorant for sensitive skin"}]
Observation: WEB PAGE: {
[Back to Search]
Page 1 (Total results: 15)
[Next >]
[B078GWRC1J]
Bright Citrus Deodorant by Earth Mama | Natural and Safe for Sensitive Skin, Pregnancy and Breastfeeding, Contains Organic Calendula 3-Ounce
$10.99
[B08KBVJ4XN]
Barrel and Oak - Aluminum-Free Deodorant, Deodorant for Men, Essential Oil-Based Scent, 24-Hour Odor Protection, Cedar & Patchouli Blend, Gentle on Sensitive Skin (Mountain Sage, 2.
7 oz, 2-Pack)
$15.95
[B08KC3QXZW]
Barrel and Oak - Aluminum-Free Deodorant Variety Pack, Deodorant for Men, Natural Fragrance, 3 Essential Oil-Based Scents, For Sensitive Skin, No Clothing Stains, Vegan (3 oz Per De
odorant, 3-Pack)
$26.95}
Action:Think[{"response": "The first product is most relevant to the requirements. I should click the first product."}]
Observation: OK
Action:click[{"button": "B078GWRC1J"}]
Observation: WEB PAGE: {
[Back to Search]
[< Prev]
scent [assorted scents][bright citrus][calming lavender][ginger fresh][simply non-scents]
size [3 ounce (pack of 1)]}
Action:click[{"button": "bright citrus"}]
Observation: "You have clicked bright citrus.
Action:click[{"button": "3 ounce (pack of 1)"}]
Observation: "You have clicked 3 ounce (pack of 1).
Action:click[{"button": "Buy Now"}]
Observation: "You have bought the product.
Action:Finish[{"response": "Task Finished. Reward: 1.0"}]
Observation: "You have finished the shopping. Reward: 1.0
[End of Example]
[Execution]

Task: {{ task }}

